Anisotropic hp space-time adaptivity and goal-oriented error control for convection-dominated problems

We present an anisotropic goal-oriented error estimator based on the Dual Weighted Residual (DWR) method for time-dependent convection-dominated problems. Using elementwise p-anisotropic finite element spaces, the estimator is elementwise separated with respect to the single directions in space and time. This naturally leads to adaptive, anisotropic hp-refinement (h-anisotropic refinement and elementwise anisotropic p-enrichment). We employ discontinuous elements in space and time, which are well suited for problems with high Peclet numbers. Efficiency and robustness of the underlying algorithm are demonstrated for different goal functionals. The directional error indicators quantify anisotropy of the solution with respect to the goal, and produce hp-refinements that efficiently capture sharp layers. Numerical examples in up to three spatial dimensions demonstrate the superior performance of the proposed method compared to isotropic h and hp adaptive refinement using established benchmarks for convection-dominated transport.

==> convergence_default.txt <==
160   2 2880     1.1099e-1
185   2 3330     1.1559e-1
231   2 4158     1.1886e-1
273   2 5460     1.1888e-1
362   2 7240     1.1855e-1
474   3 18486    1.4169e-1
539   3 21021    2.0644e-1
611   3 23829    2.9101e-1
722   3 28158    1.7309e-1
993   3 38727    2.8063e-1
1806  4 115584   1.7876e-1
2882  4 184448   3.9673e-2
4472  5 402480  1.1136e-2
6730  6 806160   3.4249e-4
10373 6 1211640 2.9528e-5
16862 7 2541924  5.5617e-7
16862 8 3169152  4.3677e-7
26758 9 5841675 2.8606e-9
#40943 9 9949149 1.6561e-09

160   2  2880    1.1099e-01
216   2  3888    1.2043e-01
296   2  5328    1.2486e-01
404   2  7272    1.2462e-01
552   2  9936    1.0714e-01
756   2  13608   5.3133e-02
1000  2  18000   3.3536e-02
1304  4  52160   1.4397e-02
1304  6  78240   2.5846e-02
1304  8  104320  2.6678e-02
1752  10 175200  2.5288e-03
2372  12 294128  2.6330e-03
3268  14 483664  2.5335e-03
4336  16 737120  2.3941e-03
5852  18 1100176 8.1003e-04
7780  20 1680480 7.9457e-04
10252 22 2439976 6.4035e-04
13448 24 3523376 5.9881e-04
18068 26 5131312 4.1055e-04
24076 28 7896928 3.2033e-04

360    3  14040     1.2696e-01
495    3  19305     1.3256e-01
675    3  26325     1.3060e-01
918    3  35802     1.1003e-01
1242   3  48438     5.7312e-02
1638   3  63882     6.4465e-04
2178   3  84942     8.8579e-03
2178   6  182952    3.7131e-03
2934   9  387288    1.8261e-03
3960   12 772200    3.1997e-04
5328   15 1374624   6.3301e-05
7281   18 2315358   9.6333e-05
9792   21 3701376   1.0104e-04
13005  24 5696190   1.0151e-04
17127  27 8323722   3.8606e-06
23121  30 12624066  1.0295e-05
31338  30 17110548  9.7585e-07

360   3 14040   1.2696e-01 
738   3 28782   1.3284e-01 
1537  3 59943   1.2115e-01 
3092  3 120588  3.4648e-03 
5809  3 226551  5.7329e-03
10032 5 902880  1.9058e-05
16308 5 1467720 4.7805e-06
26449 7 4073146 1.3991e-07 


==> convergence_default1e-8.txt <==
160       2 2880      7.6340e-02
183       2 3294      7.1679e-02
223       2 4014      6.8479e-02
274       2 5480      6.8464e-02
339       2 6780      6.8464e-02
429       2 8580      9.2860e-02
489       3 19071     2.0843e-02
557       3 21723     7.6522e-02
634       3 24726     1.3733e-02
1013      3 39507     1.7820e-01
1630      4 104320    1.9191e-01
2526      4 161664    1.6196e-01
3621      5 325890    1.2782e-01
4957      5 446130    6.4145e-02
6811      5 612990    6.9856e-03
10615     6 1273800   2.8090e-03
17193     6 2063160   8.6975e-03
26052     7 4012008   8.5857e-03
39052     7 6014008   7.4236e-03
57552     7 8863008   3.0132e-03
82309     7 12675586  7.1785e-05
112689    7 17354106  5.0592e-06
150792    8 28952064  3.2144e-07
201159    8 38622528  1.6387e-08

160    2      2880      7.6340e-02
212    2      3816      6.6667e-02
280    2      5040      7.5773e-02
368    2      6624      7.9605e-02
492    2      8856      8.1652e-02
656    2      11808     8.3010e-02
876    2      15768     8.3881e-02
1128   4      45120     1.0646e-01
1444   6      86640     8.8675e-02
1928   8      154240    2.6906e-02
1928   10     200512    2.6935e-02
2512   12     321536    1.9140e-02
2512   14     371776    1.8660e-02
3288   16     558960    1.9148e-02
4356   18     827640    9.5499e-03
5668   20     1212952   9.0799e-03
5668   22     1337648   9.0793e-03
5668   24     1451008   9.0343e-03
5668   26     1621048   9.0331e-03
7348   28     2321968   3.1221e-03
7348   30     2601192   3.1223e-03
7348   32     2880416   3.1226e-03
7348   36     3306600   3.1240e-03
7348   40     3982616   3.1247e-03
7348   44     4717416   3.1272e-03
7348   48     5437520   3.1272e-03
9348   54     9815400   2.1421e-03
11856  60     13444704  2.1395e-03
14932  66     20486704  2.1829e-03
18928  74     31041920  2.0968e-03

360       3  14040    5.9885e-02
477       6  40068    4.7008e-02
630       9  83160    4.4208e-02
855       12 166725   4.0709e-02
1116      15 284580   3.5722e-02
1503      18 459918   2.8022e-02
1962      21 723978   2.1500e-02
2529      24 1084941  2.3665e-02
3267      27 1568160  9.6187e-03
4293      30 2331099  1.6169e-02
5580      33 3398220  8.6478e-03
7344      36 5199552  7.8672e-03
9450      39 7711200  3.8764e-03
12249     42 10619883 4.4356e-04
16020     45 14898600 2.8361e-04
20799     48 21589362 7.5818e-04
20799     54 25083594 7.5868e-04

360   3 14040     5.9885e-02
717   3 27963     5.2038e-02
1375  3 53625     4.8735e-02
2788  3 108732    4.5911e-02
5286  3 206154    6.4720e-02
8776  5 789840    8.0999e-02
13781 5 1240290   1.4447e-03
20552 7 3165008   3.0445e-03
29239 7 4502806   1.2769e-04
40578 9 9495252   1.0695e-07
57465 9 13446810  3.2990e-09
81419 9 19052046  1.2206e-09

